Automated Detection and Type Classification of Central Venous Catheters in Chest X-Rays

Central venous catheters (CVCs) are commonly used in critical care settings for monitoring body functions and administering medications. They are often described in radiology reports by referring to their presence, identity and placement. In this paper, we address the problem of automatic detection of their presence and identity through automated segmentation using deep learning networks and classification based on their intersection with previously learned shape priors from clinician annotations of CVCs. The results not only outperform existing methods of catheter detection achieving 85.2% accuracy at 91.6% precision, but also enable high precision (95.2%) classification of catheter types on a large dataset of over 10,000 chest X-rays, presenting a robust and practical solution to this problem.

==> Changes_after_review.txt <==
- Fixed typographical errors in results table 2
- Fixed bolding in results table 2
- Included qualitative segmentation results in section 3.2
- Included standard deviation values for accuracy and AUC across folds for table 2
- Clarified rationale for our method at the end of section 2
- Included comparison for fine-tuned VGG and fine-tuned Densenet features with RF in section 3.4
- Significance of improvements included in last paragraph in section 3.4
